Seeds of Life in Space (SOLIS). XIII. Nitrogen fractionation towards the protocluster OMC-2 FIR4

Isotopic fractionation is an important tool to investigate the chemical history of our Solar System (SS). In particular, the isotopic fraction of nitrogen (14N/15N) is lower in comets and other pristine SS bodies with respect to the value measured for the protosolar nebula, suggesting a local chemical enrichment of 15N during the SS formation. Therefore, interferometric studies of nitrogen fractionation in SS precursors are imperative for us to obtain clues about our astrochemical origins. In this work, we investigated the variation of the 14N/15N ratio in one of the closest analogues of the environment in which the SS was born: the protocluster OMC-2 FIR4. We present the first comparison at high angular resolution between HCN and N2H+ using interferometric data. We analysed observations of the HCN isotopologues H13CN and HC15N in the OMC-2 FIR4 protocluster, specifically the transitions H13CN (1-0) and HC15N (1-0), from NOEMA within the context of the IRAM Seeds Of Life In Space Large Program. We combined our results with analysis of archival data obtained with ALMA of N2H+ and its 15N isotopologues. Our results show a small regional variation in the ratio for HCN from ~250 to 500. The ratios in the central regions of FIR4, where the candidate protostars are located, are largely consistent (~300). They also show little variation from the part of the protocluster known to harbour a high cosmic-ray ionisation rate, to the portion with lower rate. We also found a small variation in the ratio of N2H+ across different regions from ~200 to ~400. These results suggest that local changes in the physical parameters occurring on small linear scales probed by our observations do not seem to affect the 14N/15N ratio in either HCN or N2H+ and hence that this is independent of the molecule used. Moreover, the high level of irradiation due to cosmic rays does not affect the N-fractionation either.

==> Seeds of Life in Space (SOLIS). XIII. Nitrogen Fractionation towards the Protocluster OMC-2 FIR4. _arxiv/readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

